Machine learning technique for morphological classification of galaxies from SDSS. IV. CNN-Assisted Expert Validation of Morphological Catalogues for Merging, Irregular, Edge-on, Barred, Ringed, and Dust-lane Galaxies at 0.003 < z < 0.1

Convolutional neural networks (CNNs) classify galaxy morphology efficiently in large surveys, but complex features remain affected by projection effects, image artefacts, and intrinsic ambiguities, so expert visual validation is essential for reliable catalogues. We apply a CNN-assisted expert validation framework to SDSS galaxies at 0.003 < z < 0.1 previously classified by a CNN as merging, irregular, edge-on, barred, ringed, and dust-lane systems. We visually inspected all CNN-selected candidates in four categories - merging (2574), irregular (9432), ringed (13882), and dust-lane (588) - over their full catalogue feature-score range; for edge-on and barred galaxies we inspected the 17000 and 4323 highest-scoring candidates from larger CNN catalogues. Galaxies outside the Galaxy Zoo 2 (GZ2) selection domain, which carry no GZ2 label, were classified here. For the subset with SDSS spectroscopy we applied the BPT and WHAN diagnostics to MPA-JHU emission-line measurements. The verified catalogues contain 612 merging, 9372 irregular, 16822 edge-on, 811 barred, 2145 ringed, and 575 dust-lane galaxies. Comparison with GZ2 shows that this validation both refines existing classifications and extends reliable catalogues beyond the effective Galaxy Zoo selection domain. CNN misclassification is driven mainly by projection effects, foreground stars, faint tidal structures, and intrinsically ambiguous morphologies. Emission-line diagnostics show that 87.8% of the ringed galaxies with LINER-like line ratios have H-alpha equivalent widths consistent with ionisation by evolved stars rather than by an active nucleus. We also identify five strong new candidates for polar-ring galaxies. The catalogues provide benchmark samples for studies of galaxy morphology, secular evolution and nuclear activity, and for future machine-learning applications.

==> LOG.txt <==
\begin{table}
      \caption[]{......}
         \label{KapSou}
     $$ 
         \begin{array}{p{0.5\linewidth}l
            \hline
            \noalign{\smallskip}
            Completely round      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}             & >0.469 \\
            \textsc{completely\_round}  & >0.469  \\
            \textsc{smooth\_count}     & >25  \\
            \textsc{completely\_round\_count}   & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
          $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Rounded in-between      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}          & >0.469  \\
            \textsc{rounded\_in\_between} & >0.5  \\
            \textsc{smooth\_count} & >25  \\
            \textsc{rounded\_in\_between\_count} & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
               $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Cigar-shaped      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}        & >0.469  \\
            \textsc{cigar\_shaped} & >0.5 \\
            \textsc{smooth\_count} & >25  \\
            \textsc{cigar\_shaped\_count} & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
                $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Edge-on      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{features\_or\_disk}   & >0.43  \\
            \textsc{edgeon\_yes}         & >0.602  \\
            \textsc{features\_or\_disk\_count} & >25  \\
            \textsc{edgeon\_yes\_count}      & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$     
          $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Spiral      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{features\_or\_disk}       & >0.43     \\
            \textsc{edgeon\_no}               & >0.715   \\
            \textsc{spiral}                    & >0.619     \\
            \textsc{features\_or\_disk\_count} & >25$ \\
            \textsc{edgeon\_no\_count}       & >25$  \\
            \textsc{spiral\_count}           & >25$ \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
   \end{table}

